COLA: Decentralized Linear Learning

Decentralized machine learning is a promising emerging paradigm in view of global challenges of data ownership and privacy. We consider learning of linear classification and regression models, in the setting where the training data is decentralized over many user devices, and the learning algorithm must run on-device, on an arbitrary communication network, without a central coordinator. We propose COLA, a new decentralized training algorithm with strong theoretical guarantees and superior practical performance. Our framework overcomes many limitations of existing methods, and achieves communication efficiency, scalability, elasticity as well as resilience to changes in data and participating devices.

==> response-changes-camera.txt <==
We have made the following changes based on the feedback by the reviewers:

1. We improved the proof and presentation of the theory as described in the author response. Furthermore, we clarified the relation between spectral gap and the convergence rate, removing the strict condition on the spectral gap.

2. We added a theorem to demonstrate how to use local certificates to measure the progress of CoLa.

3. We have performed new experiments on the real-word RCV1 dataset, the results of which are used to replace the results of one of the earlier experiments with synthetic data.

4. We updated the literature review to include the latest progress in related areas.

